Clockwise evolution in the hardness-intensity diagram of the black hole X-ray binary Swift J1910.2-0546

We present a detailed study of optical data from the 2012 outburst of the candidate black hole X-ray binary Swift J1910.2-0546 using the Faulkes Telescope and Las Cumbres Observatory (LCO). We analyse the peculiar spectral state changes of Swift J1910.2-0546 in different energy bands, and characterise how the optical and UV emission correlates with the unusual spectral state evolution. Using various diagnostic tools like the optical/X-ray correlation and spectral energy distributions, we disentangle the different emission processes contributing towards the optical flux of the system. When Swift J1910.2-0546 transitions to the pure hard state, we find significant optical brightening of the source along with a dramatic change in the optical colour due to the onset of a jet during the spectral state transition. For the rest of the spectral states, the optical/UV emission is mostly dominated by an X-ray irradiated disk. From our high cadence optical study, we have discovered a putative modulation. Assuming that this modulation arises from a superhump, we suggest Swift J1910.2-0546 to have an orbital period of 2.25-2.47 hr, which would make it the shortest orbital period black hole X-ray binary known to date. Finally, from the state transition luminosity of the source, we find that the distance to the source is likely to be ~4.5-20.8 kpc, which is also supported by the comparative position of the source in the global optical/X-ray correlation of a large sample of black hole and neutron star X-ray binaries.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
